Non-orthogonal determinants in multi-Slater-Jastrow trial wave functions for fixed-node diffusion Monte Carlo

The accuracy and efficiency of ab-initio quantum Monte Carlo (QMC) algorithms benefits greatly from compact variational trial wave functions that accurately reproduce ground state properties of a system. We investigate the possibility of using multi-Slater-Jastrow trial wave functions with non-orthogonal determinants by optimizing identical single particle orbitals independently in separate determinants. As a test case, we compute variational and fixed-node diffusion Monte Carlo (FN-DMC) energies of a C$_2$ molecule. For a given multi-determinant expansion, we find that this non-orthogonal orbital optimization results in a consistent improvement in the variational energy and the FN-DMC energy on the order of a few tenths of an eV. Our calculations indicate that trial wave functions with non-orthogonal determinants can improve computed energies in a QMC calculation when compared to their orthogonal counterparts.

==> data.csv <==
method,ansatz,cas space,number of determinants,CI cutoff,energy,statistical error
VMC,MSJ,6,10,0.05,-11.03711067,0.0002381432668
VMC,MSJ,6,12,0.025,-11.03758712,0.0001965912792
VMC,MSJ,6,17,0.0175,-11.0378602,0.0001231345629
VMC,MSJ,6,21,0.01,-11.0378445,0.0001784678565
VMC,MSJ,6,22,0.0075,-11.03866951,0.0001917167309
VMC,MSJ,8,18,0.05,-11.04487541,0.0001886438454
VMC,MSJ,8,24,0.025,-11.0466302,0.0001008783748
VMC,MSJ,8,34,0.0175,-11.04730413,0.0001748151123
VMC,MSJ,8,55,0.01,-11.04827004,0.0001629240007
VMC,MSJ,8,65,0.0075,-11.04850449,0.0002095252281
VMC,MSJ,10,20,0.05,-11.04968119,0.0002140550515
VMC,MSJ,10,30,0.025,-11.0513014,0.0002093139914
VMC,MSJ,10,43,0.0175,-11.05183413,0.0001975769944
VMC,MSJ,10,88,0.01,-11.05230976,0.0002206732965
VMC,MSJ,10,98,0.0075,-11.05270234,0.0001681814548
VMC,MSJ+O,6,10,0.05,-11.04487627,0.0001190191505
VMC,MSJ+O,6,12,0.025,-11.0457296,0.0001025527797
VMC,MSJ+O,6,17,0.0175,-11.04647331,0.0001062229749
VMC,MSJ+O,6,21,0.01,-11.04731475,7.958460197e-05
VMC,MSJ+O,6,22,0.0075,-11.04743209,5.793532919e-05
VMC,MSJ+O,8,18,0.05,-11.05757229,7.494562024e-05
VMC,MSJ+O,8,24,0.025,-11.0619161,6.35471024e-05
VMC,MSJ+O,8,34,0.0175,-11.06245422,8.25576073e-05
VMC,MSJ+O,8,55,0.01,-11.06335736,0.000171177939
VMC,MSJ+O,8,65,0.0075,-11.06608773,0.0001682928684
VMC,MSJ+O,10,20,0.05,-11.06096817,6.497125529e-05
VMC,MSJ+O,10,30,0.025,-11.06449015,0.0001530872935
VMC,MSJ+O,10,43,0.0175,-11.06435483,0.0001652779843
VMC,MSJ+NO,6,10,0.05,-11.04652032,0.0001014791802
VMC,MSJ+NO,6,12,0.025,-11.04743912,0.0001129471398
VMC,MSJ+NO,6,17,0.0175,-11.04745748,9.99021704e-05
VMC,MSJ+NO,6,21,0.01,-11.04726522,0.0001156482464
VMC,MSJ+NO,6,22,0.0075,-11.04769682,0.0001027498534
VMC,MSJ+NO,8,18,0.05,-11.0604165,6.286025121e-05
VMC,MSJ+NO,8,24,0.025,-11.06233999,8.435800307e-05
VMC,MSJ+NO,8,34,0.0175,-11.06356762,0.0001786641267
VMC,MSJ+NO,8,55,0.01,-11.0647534,0.0001537823933
VMC,MSJ+NO,8,65,0.0075,-11.06608773,0.0001878809764
VMC,MSJ+NO,10,20,0.05,-11.06292874,0.0001049524105
VMC,MSJ+NO,10,30,0.025,-11.06532501,0.0001442673518
VMC,MSJ+NO,10,43,0.0175,-11.06579042,0.0002066082643
VMC,MSJ+NO,10,88,0.01,-11.06597375,0.0001746984329
VMC,MSJ+NO,10,98,0.0075,-11.06590748,0.0002390913315
DMC,MSJ,6,10,0.05,-11.06947643,0.0001105500738
DMC,MSJ,6,12,0.025,-11.06995726,0.0001088550796
DMC,MSJ,6,17,0.0175,-11.07059344,0.0001063681514
DMC,MSJ,6,21,0.01,-11.06981948,0.0001088637346
DMC,MSJ,6,22,0.0075,-11.07053267,0.0001089963915
DMC,MSJ,8,18,0.05,-11.07428518,0.0001077467972
DMC,MSJ,8,24,0.025,-11.07587105,0.0001044609269
DMC,MSJ,8,34,0.0175,-11.07546251,0.0001049627423
DMC,MSJ,8,55,0.01,-11.0770437,0.0001069143362
DMC,MSJ,8,65,0.0075,-11.07731252,0.0001047796861
DMC,MSJ,10,20,0.05,-11.07655633,0.0001017866366
DMC,MSJ,10,30,0.025,-11.07822739,0.0001006034313
DMC,MSJ,10,43,0.0175,-11.07762594,0.0001020893648
DMC,MSJ,10,88,0.01,-11.0778772,9.665843433e-05
DMC,MSJ,10,98,0.0075,-11.07783874,0.000100354716
DMC,MSJ+O,6,10,0.05,-11.07306092,9.135851121e-05
DMC,MSJ+O,6,12,0.025,-11.07365856,9.049831211e-05
DMC,MSJ+O,6,17,0.0175,-11.07378176,8.756345303e-05
DMC,MSJ+O,6,21,0.01,-11.07459741,8.997060435e-05
DMC,MSJ+O,6,22,0.0075,-11.07466676,9.003686923e-05
DMC,MSJ+O,8,18,0.05,-11.07977166,8.264009909e-05
DMC,MSJ+O,8,24,0.025,-11.08200646,7.913978413e-05
DMC,MSJ+O,8,34,0.0175,-11.08277787,8.022658952e-05
DMC,MSJ+O,8,55,0.01,-11.08287224,8.072013991e-05
DMC,MSJ+O,8,65,0.0075,-11.08530767,7.74759948e-05
DMC,MSJ+O,10,20,0.05,-11.08164827,8.172200098e-05
DMC,MSJ+O,10,30,0.025,-11.0840311,7.681963241e-05
DMC,MSJ+O,10,43,0.0175,-11.0846031,8.2123612e-05
DMC,MSJ+NO,6,10,0.05,-11.07431667,0.0001032333541
DMC,MSJ+NO,6,12,0.025,-11.0749178,0.0001020266159
DMC,MSJ+NO,6,17,0.0175,-11.07517962,0.0001005566961
DMC,MSJ+NO,6,21,0.01,-11.07488731,0.0001003859565
DMC,MSJ+NO,6,22,0.0075,-11.07549941,0.000101500662
DMC,MSJ+NO,8,18,0.05,-11.08222236,9.471682632e-05
DMC,MSJ+NO,8,24,0.025,-11.08347417,9.163830511e-05
DMC,MSJ+NO,8,34,0.0175,-11.0840034,8.967092149e-05
DMC,MSJ+NO,8,55,0.01,-11.08510724,8.941863039e-05
DMC,MSJ+NO,8,65,0.0075,-11.08530767,8.983318754e-05
DMC,MSJ+NO,10,20,0.05,-11.08334484,9.075176482e-05
DMC,MSJ+NO,10,30,0.025,-11.0848083,8.952169061e-05
DMC,MSJ+NO,10,43,0.0175,-11.08494244,8.704817692e-05
DMC,MSJ+NO,10,88,0.01,-11.08510161,8.643609567e-05
DMC,MSJ+NO,10,98,0.0075,-11.08513822,8.510395735e-05

